Thermodynamics of bipartite entanglement

A review is given on the thermodynamical structure of bipartite entanglement. By comparing it to the axiomatic formulation of thermodynamics presented by Giles it is shown that for finite dimensional systems the two theories are formally inequivalent. The same approach is used to demonstrate the full equivalence in the asymptotic limit for pure quantum states. For mixed states a different method for obtaining the second law is described applied to two different classes of operations, PPT-preserving and asymptotically non-entangling operations.

==> plot.txt <==
0	0
1	1
1.584962501	1.584962501
2	2
2.321928095	2.321928095
2.584962501	2.584962501
2.807354922	2.807354922
3	3
3.169925001	3.169925001
3.321928095	3.321928095
3.459431619	3.459431619
3.584962501	3.584962501
3.700439718	3.700439718
3.807354922	3.807354922
3.906890596	3.906890596
4	4
4.087462841	4.087462841
4.169925001	4.169925001
4.247927513	4.247927513
4.321928095	4.321928095
4.392317423	4.392317423
4.459431619	4.459431619
4.523561956	4.523561956
4.584962501	4.584962501
4.64385619	4.64385619
4.700439718	4.700439718
4.754887502	4.754887502
4.807354922	4.807354922
4.857980995	4.857980995
4.906890596	4.906890596
4.95419631	4.95419631
5	5
5.044394119	5.044394119
5.087462841	5.087462841
5.129283017	5.129283017
5.169925001	5.169925001
5.209453366	5.209453366
5.247927513	5.247927513
5.285402219	5.285402219
5.321928095	5.321928095
5.357552005	5.357552005
5.392317423	5.392317423
5.426264755	5.426264755
5.459431619	5.459431619
5.491853096	5.491853096
5.523561956	5.523561956
5.554588852	5.554588852
5.584962501	5.584962501
5.614709844	5.614709844
5.64385619	5.64385619
5.672425342	5.672425342
5.700439718	5.700439718
5.727920455	5.727920455
5.754887502	5.754887502
5.781359714	5.781359714
5.807354922	5.807354922
5.832890014	5.832890014
5.857980995	5.857980995
5.882643049	5.882643049
5.906890596	5.906890596
5.930737338	5.930737338
5.95419631	5.95419631
5.977279923	5.977279923
6	6
6.022367813	6.022367813
6.044394119	6.044394119
6.06608919	6.06608919
6.087462841	6.087462841
6.108524457	6.108524457
6.129283017	6.129283017
6.14974712	6.14974712
6.169925001	6.169925001
6.189824559	6.189824559
6.209453366	6.209453366
6.22881869	6.22881869
6.247927513	6.247927513
6.266786541	6.266786541
6.285402219	6.285402219
6.303780748	6.303780748
6.321928095	6.321928095
6.339850003	6.339850003
6.357552005	6.357552005
6.375039431	6.375039431
6.392317423	6.392317423
6.409390936	6.409390936
6.426264755	6.426264755
6.442943496	6.442943496
6.459431619	6.459431619
6.475733431	6.475733431
6.491853096	6.491853096
6.50779464	6.50779464
6.523561956	6.523561956
6.539158811	6.539158811
6.554588852	6.554588852
6.569855608	6.569855608
6.584962501	6.584962501
6.599912842	6.599912842
6.614709844	6.614709844
6.62935662	6.62935662
6.64385619	6.64385619
6.658211483	6.658211483
6.672425342	6.672425342
6.686500527	6.686500527
6.700439718	6.700439718
6.714245518	6.714245518
6.727920455	6.727920455
6.741466986	6.741466986
6.754887502	6.754887502
6.768184325	6.768184325
6.781359714	6.781359714
6.794415866	6.794415866
6.807354922	6.807354922
6.820178962	6.820178962
6.832890014	6.832890014
6.845490051	6.845490051
6.857980995	6.857980995
6.87036472	6.87036472
6.882643049	6.882643049
6.894817763	6.894817763
6.906890596	6.906890596
6.918863237	6.918863237
6.930737338	6.930737338
6.942514505	6.942514505
6.95419631	6.95419631
6.965784285	6.965784285
6.977279923	6.977279923
6.988684687	6.988684687
7	7
7.011227255	7.011227255
7.022367813	7.022367813
7.033423002	7.033423002
7.044394119	7.044394119
7.055282436	7.055282436
7.06608919	7.06608919
7.076815597	7.076815597
7.087462841	7.087462841
7.098032083	7.098032083
7.108524457	7.108524457
7.118941073	7.118941073
7.129283017	7.129283017
7.139551352	7.139551352
7.14974712	7.14974712
7.159871337	7.159871337
7.169925001	7.169925001
7.17990909	7.17990909
7.189824559	7.189824559
7.199672345	7.199672345
7.209453366	7.209453366
7.21916852	7.21916852
7.22881869	7.22881869
7.238404739	7.238404739
7.247927513	7.247927513
7.257387843	7.257387843
7.266786541	7.266786541
7.276124405	7.276124405
7.285402219	7.285402219
7.294620749	7.294620749
7.303780748	7.303780748
7.312882955	7.312882955
7.321928095	7.321928095
7.330916878	7.330916878
7.339850003	7.339850003
7.348728154	7.348728154
7.357552005	7.357552005
7.366322214	7.366322214
7.375039431	7.375039431
7.383704292	7.383704292
7.392317423	7.392317423
7.400879436	7.400879436
7.409390936	7.409390936
7.417852515	7.417852515
7.426264755	7.426264755
7.434628228	7.434628228
7.442943496	7.442943496
7.451211112	7.451211112
7.459431619	7.459431619
7.46760555	7.46760555
7.475733431	7.475733431
7.483815777	7.483815777
7.491853096	7.491853096
7.499845887	7.499845887
7.50779464	7.50779464
7.515699838	7.515699838
7.523561956	7.523561956
7.531381461	7.531381461
7.539158811	7.539158811
7.54689446	7.54689446
7.554588852	7.554588852
7.562242424	7.562242424
7.569855608	7.569855608
7.577428828	7.577428828
7.584962501	7.584962501
7.592457037	7.592457037
7.599912842	7.599912842
7.607330314	7.607330314
7.614709844	7.614709844
7.622051819	7.622051819
7.62935662	7.62935662
7.636624621	7.636624621
7.64385619	7.64385619
7.651051691	7.651051691
7.658211483	7.658211483
7.665335917	7.665335917
7.672425342	7.672425342
7.6794801	7.6794801
7.686500527	7.686500527
7.693486957	7.693486957
7.700439718	7.700439718
7.707359132	7.707359132
7.714245518	7.714245518
7.721099189	7.721099189
7.727920455	7.727920455
7.73470962	7.73470962
7.741466986	7.741466986
7.74819285	7.74819285
7.754887502	7.754887502
7.761551232	7.761551232
7.768184325	7.768184325
7.77478706	7.77478706
7.781359714	7.781359714
7.787902559	7.787902559
7.794415866	7.794415866
7.8008999	7.8008999
7.807354922	7.807354922
7.813781191	7.813781191
7.820178962	7.820178962
7.826548487	7.826548487
7.832890014	7.832890014
7.839203788	7.839203788
7.845490051	7.845490051
7.851749041	7.851749041
7.857980995	7.857980995
7.864186145	7.864186145
7.87036472	7.87036472
7.876516947	7.876516947
7.882643049	7.882643049
7.888743249	7.888743249
7.894817763	7.894817763
7.900866808	7.900866808
7.906890596	7.906890596
7.912889336	7.912889336
7.918863237	7.918863237
7.924812504	7.924812504
7.930737338	7.930737338
7.936637939	7.936637939
7.942514505	7.942514505
7.948367232	7.948367232
7.95419631	7.95419631
7.960001932	7.960001932
7.965784285	7.965784285
7.971543554	7.971543554
7.977279923	7.977279923
7.982993575	7.982993575
7.988684687	7.988684687
7.994353437	7.994353437
8	8
8.005624549	8.005624549
8.011227255	8.011227255
8.016808288	8.016808288
8.022367813	8.022367813
8.027905997	8.027905997
8.033423002	8.033423002
8.038918989	8.038918989
8.044394119	8.044394119
8.049848549	8.049848549
8.055282436	8.055282436
8.060695932	8.060695932
8.06608919	8.06608919
8.071462363	8.071462363
8.076815597	8.076815597
8.082149041	8.082149041
8.087462841	8.087462841
8.092757141	8.092757141
8.098032083	8.098032083
8.103287808	8.103287808
8.108524457	8.108524457
8.113742166	8.113742166
8.118941073	8.118941073
8.124121312	8.124121312
8.129283017	8.129283017
8.13442632	8.13442632
8.139551352	8.139551352
8.144658243	8.144658243
8.14974712	8.14974712
8.154818109	8.154818109
8.159871337	8.159871337
8.164906927	8.164906927
8.169925001	8.169925001
8.174925683	8.174925683
8.17990909	8.17990909
8.184875343	8.184875343
8.189824559	8.189824559
8.194756854	8.194756854
8.199672345	8.199672345
8.204571144	8.204571144
8.209453366	8.209453366
8.214319121	8.214319121
8.21916852	8.21916852
8.224001674	8.224001674
8.22881869	8.22881869
8.233619677	8.233619677
8.238404739	8.238404739
8.243173983	8.243173983
8.247927513	8.247927513
8.252665432	8.252665432
8.257387843	8.257387843
8.262094845	8.262094845
8.266786541	8.266786541
8.271463028	8.271463028
8.276124405	8.276124405
8.28077077	8.28077077
8.285402219	8.285402219
8.290018847	8.290018847
8.294620749	8.294620749
8.299208018	8.299208018
8.303780748	8.303780748
8.30833903	8.30833903
8.312882955	8.312882955
8.317412614	8.317412614
8.321928095	8.321928095
8.326429487	8.326429487
8.330916878	8.330916878
8.335390355	8.335390355
8.339850003	8.339850003
8.344295908	8.344295908
8.348728154	8.348728154
8.353146825	8.353146825
8.357552005	8.357552005
8.361943774	8.361943774
8.366322214	8.366322214
8.370687407	8.370687407
8.375039431	8.375039431
8.379378367	8.379378367
8.383704292	8.383704292
8.388017285	8.388017285
8.392317423	8.392317423
8.396604781	8.396604781
8.400879436	8.400879436
8.405141463	8.405141463
8.409390936	8.409390936
8.413627929	8.413627929
8.417852515	8.417852515
8.422064766	8.422064766
8.426264755	8.426264755
8.430452552	8.430452552
8.434628228	8.434628228
8.438791853	8.438791853
8.442943496	8.442943496
8.447083226	8.447083226
8.451211112	8.451211112
8.45532722	8.45532722
8.459431619	8.459431619
8.463524373	8.463524373
8.46760555	8.46760555
8.471675214	8.471675214
8.475733431	8.475733431
8.479780264	8.479780264
8.483815777	8.483815777
8.487840034	8.487840034
8.491853096	8.491853096
8.495855027	8.495855027
8.499845887	8.499845887
8.503825738	8.503825738
8.50779464	8.50779464
8.511752654	8.511752654
8.515699838	8.515699838
8.519636253	8.519636253
8.523561956	8.523561956
8.527477006	8.527477006
8.531381461	8.531381461
8.535275377	8.535275377
8.539158811	8.539158811
8.54303182	8.54303182
8.54689446	8.54689446
8.550746785	8.550746785
8.554588852	8.554588852
8.558420713	8.558420713
8.562242424	8.562242424
8.566054038	8.566054038
8.569855608	8.569855608
8.573647187	8.573647187
8.577428828	8.577428828
8.581200582	8.581200582
8.584962501	8.584962501
8.588714636	8.588714636
8.592457037	8.592457037
8.596189756	8.596189756
8.599912842	8.599912842
8.603626345	8.603626345
8.607330314	8.607330314
8.611024797	8.611024797
8.614709844	8.614709844
8.618385502	8.618385502
8.622051819	8.622051819
8.625708843	8.625708843
8.62935662	8.62935662
8.632995197	8.632995197
8.636624621	8.636624621
8.640244936	8.640244936
8.64385619	8.64385619
8.647458426	8.647458426
8.651051691	8.651051691
8.654636029	8.654636029
8.658211483	8.658211483
8.661778098	8.661778098
8.665335917	8.665335917
8.668884984	8.668884984
8.672425342	8.672425342
8.675957033	8.675957033
8.6794801	8.6794801
8.682994584	8.682994584
8.686500527	8.686500527
8.689997971	8.689997971
8.693486957	8.693486957
8.696967526	8.696967526
8.700439718	8.700439718
8.703903573	8.703903573
8.707359132	8.707359132
8.710806434	8.710806434
8.714245518	8.714245518
8.717676423	8.717676423
8.721099189	8.721099189
8.724513853	8.724513853
8.727920455	8.727920455
8.731319031	8.731319031
8.73470962	8.73470962
8.73809226	8.73809226
8.741466986	8.741466986
8.744833837	8.744833837
8.74819285	8.74819285
8.751544059	8.751544059
8.754887502	8.754887502
8.758223215	8.758223215
8.761551232	8.761551232
8.764871591	8.764871591
8.768184325	8.768184325
8.77148947	8.77148947
8.77478706	8.77478706
8.77807713	8.77807713
8.781359714	8.781359714
8.784634846	8.784634846
8.787902559	8.787902559
8.791162889	8.791162889
8.794415866	8.794415866
8.797661526	8.797661526
8.8008999	8.8008999
8.804131021	8.804131021
8.807354922	8.807354922
8.810571635	8.810571635
8.813781191	8.813781191
8.816983623	8.816983623
8.820178962	8.820178962
8.82336724	8.82336724
8.826548487	8.826548487
8.829722735	8.829722735
8.832890014	8.832890014
8.836050355	8.836050355
8.839203788	8.839203788
8.842350343	8.842350343
8.845490051	8.845490051
8.84862294	8.84862294
8.851749041	8.851749041
8.854868383	8.854868383
8.857980995	8.857980995
8.861086906	8.861086906
8.864186145	8.864186145
8.86727874	8.86727874
8.87036472	8.87036472
8.873444113	8.873444113
8.876516947	8.876516947
8.87958325	8.87958325
8.882643049	8.882643049
8.885696373	8.885696373
8.888743249	8.888743249
8.891783703	8.891783703
8.894817763	8.894817763
8.897845456	8.897845456
8.900866808	8.900866808
8.903881846	8.903881846
8.906890596	8.906890596
8.909893084	8.909893084
8.912889336	8.912889336
8.915879379	8.915879379
8.918863237	8.918863237
8.921840937	8.921840937
8.924812504	8.924812504
8.927777962	8.927777962
8.930737338	8.930737338
8.933690655	8.933690655
8.936637939	8.936637939
8.939579214	8.939579214
8.942514505	8.942514505
8.945443836	8.945443836
8.948367232	8.948367232
8.951284715	8.951284715
8.95419631	8.95419631
8.957102042	8.957102042
8.960001932	8.960001932
8.962896005	8.962896005
8.965784285	8.965784285
8.968666793	8.968666793
8.971543554	8.971543554
8.97441459	8.97441459
8.977279923	8.977279923
8.980139578	8.980139578
8.982993575	8.982993575
8.985841937	8.985841937
8.988684687	8.988684687
8.991521846	8.991521846
8.994353437	8.994353437
8.997179481	8.997179481
9	9
9.002815016	9.002815016
9.005624549	9.005624549
9.008428622	9.008428622
9.011227255	9.011227255
9.01402047	9.01402047
9.016808288	9.016808288
9.019590728	9.019590728
9.022367813	9.022367813
9.025139562	9.025139562
9.027905997	9.027905997
9.030667136	9.030667136
9.033423002	9.033423002
9.036173613	9.036173613
9.038918989	9.038918989
9.041659152	9.041659152
9.044394119	9.044394119
9.047123912	9.047123912
9.049848549	9.049848549
9.052568051	9.052568051
9.055282436	9.055282436
9.057991723	9.057991723
9.060695932	9.060695932
9.063395081	9.063395081
9.06608919	9.06608919
9.068778278	9.068778278
9.071462363	9.071462363
9.074141463	9.074141463
9.076815597	9.076815597
9.079484784	9.079484784
9.082149041	9.082149041
9.084808388	9.084808388
9.087462841	9.087462841
9.09011242	9.09011242
9.092757141	9.092757141
9.095397023	9.095397023
9.098032083	9.098032083
9.100662339	9.100662339
9.103287808	9.103287808
9.105908509	9.105908509
9.108524457	9.108524457
9.11113567	9.11113567
9.113742166	9.113742166
9.116343961	9.116343961
9.118941073	9.118941073
9.121533517	9.121533517
9.124121312	9.124121312
9.126704473	9.126704473
9.129283017	9.129283017
9.131856961	9.131856961
9.13442632	9.13442632
9.136991112	9.136991112
9.139551352	9.139551352
9.142107057	9.142107057
9.144658243	9.144658243
9.147204925	9.147204925
9.14974712	9.14974712
9.152284842	9.152284842
9.154818109	9.154818109
9.157346935	9.157346935
9.159871337	9.159871337
9.162391329	9.162391329
9.164906927	9.164906927
9.167418146	9.167418146
9.169925001	9.169925001
9.172427509	9.172427509
9.174925683	9.174925683
9.177419538	9.177419538
9.17990909	9.17990909
9.182394353	9.182394353
9.184875343	9.184875343
9.187352073	9.187352073
9.189824559	9.189824559
9.192292814	9.192292814
9.194756854	9.194756854
9.197216693	9.197216693
9.199672345	9.199672345
9.202123824	9.202123824
9.204571144	9.204571144
9.20701432	9.20701432
9.209453366	9.209453366
9.211888295	9.211888295
9.214319121	9.214319121
9.216745858	9.216745858
9.21916852	9.21916852
9.221587121	9.221587121
9.224001674	9.224001674
9.226412193	9.226412193
9.22881869	9.22881869
9.231221181	9.231221181
9.233619677	9.233619677
9.236014192	9.236014192
9.238404739	9.238404739
9.240791332	9.240791332
9.243173983	9.243173983
9.245552706	9.245552706
9.247927513	9.247927513
9.250298418	9.250298418
9.252665432	9.252665432
9.25502857	9.25502857
9.257387843	9.257387843
9.259743264	9.259743264
9.262094845	9.262094845
9.2644426	9.2644426
9.266786541	9.266786541
9.269126679	9.269126679
9.271463028	9.271463028
9.273795599	9.273795599
9.276124405	9.276124405
9.278449458	9.278449458
9.28077077	9.28077077
9.283088353	9.283088353
9.285402219	9.285402219
9.28771238	9.28771238
9.290018847	9.290018847
9.292321633	9.292321633
9.294620749	9.294620749
9.296916207	9.296916207
9.299208018	9.299208018
9.301496195	9.301496195
9.303780748	9.303780748
9.306061689	9.306061689
9.30833903	9.30833903
9.310612782	9.310612782
9.312882955	9.312882955
9.315149562	9.315149562
9.317412614	9.317412614
9.319672121	9.319672121
9.321928095	9.321928095
9.324180547	9.324180547
9.326429487	9.326429487
9.328674927	9.328674927
9.330916878	9.330916878
9.33315535	9.33315535
9.335390355	9.335390355
9.337621902	9.337621902
9.339850003	9.339850003
9.342074668	9.342074668
9.344295908	9.344295908
9.346513733	9.346513733
9.348728154	9.348728154
9.350939182	9.350939182
9.353146825	9.353146825
9.355351096	9.355351096
9.357552005	9.357552005
9.35974956	9.35974956
9.361943774	9.361943774
9.364134655	9.364134655
9.366322214	9.366322214
9.368506462	9.368506462
9.370687407	9.370687407
9.37286506	9.37286506
9.375039431	9.375039431
9.37721053	9.37721053
9.379378367	9.379378367
9.381542951	9.381542951
9.383704292	9.383704292
9.385862401	9.385862401
9.388017285	9.388017285
9.390168956	9.390168956
9.392317423	9.392317423
9.394462695	9.394462695
9.396604781	9.396604781
9.398743692	9.398743692
9.400879436	9.400879436
9.403012024	9.403012024
9.405141463	9.405141463
9.407267764	9.407267764
9.409390936	9.409390936
9.411510988	9.411510988
9.413627929	9.413627929
9.415741768	9.415741768
9.417852515	9.417852515
9.419960178	9.419960178
9.422064766	9.422064766
9.424166289	9.424166289
9.426264755	9.426264755
9.428360173	9.428360173
9.430452552	9.430452552
9.4325419	9.4325419
9.434628228	9.434628228
9.436711542	9.436711542
9.438791853	9.438791853
9.440869168	9.440869168
9.442943496	9.442943496
9.445014846	9.445014846
9.447083226	9.447083226
9.449148645	9.449148645
9.451211112	9.451211112
9.453270634	9.453270634
9.45532722	9.45532722
9.457380879	9.457380879
9.459431619	9.459431619
9.461479447	9.461479447
9.463524373	9.463524373
9.465566405	9.465566405
9.46760555	9.46760555
9.469641817	9.469641817
9.471675214	9.471675214
9.47370575	9.47370575
9.475733431	9.475733431
9.477758266	9.477758266
9.479780264	9.479780264
9.481799432	9.481799432
9.483815777	9.483815777
9.485829309	9.485829309
9.487840034	9.487840034
9.48984796	9.48984796
9.491853096	9.491853096
9.493855449	9.493855449
9.495855027	9.495855027
9.497851837	9.497851837
9.499845887	9.499845887
9.501837185	9.501837185
9.503825738	9.503825738
9.505811554	9.505811554
9.50779464	9.50779464
9.509775004	9.509775004
9.511752654	9.511752654
9.513727596	9.513727596
9.515699838	9.515699838
9.517669388	9.517669388
9.519636253	9.519636253
9.52160044	9.52160044
9.523561956	9.523561956
9.525520809	9.525520809
9.527477006	9.527477006
9.529430554	9.529430554
9.531381461	9.531381461
9.533329732	9.533329732
9.535275377	9.535275377
9.537218401	9.537218401
9.539158811	9.539158811
9.541096615	9.541096615
9.54303182	9.54303182
9.544964433	9.544964433
9.54689446	9.54689446
9.548821908	9.548821908
9.550746785	9.550746785
9.552669098	9.552669098
9.554588852	9.554588852
9.556506055	9.556506055
9.558420713	9.558420713
9.560332834	9.560332834
9.562242424	9.562242424
9.56414949	9.56414949
9.566054038	9.566054038
9.567956075	9.567956075
9.569855608	9.569855608
9.571752644	9.571752644
9.573647187	9.573647187
9.575539247	9.575539247
9.577428828	9.577428828
9.579315938	9.579315938
9.581200582	9.581200582
9.583082768	9.583082768
9.584962501	9.584962501
9.586839788	9.586839788
9.588714636	9.588714636
9.59058705	9.59058705
9.592457037	9.592457037
9.594324604	9.594324604
9.596189756	9.596189756
9.5980525	9.5980525
9.599912842	9.599912842
9.601770788	9.601770788
9.603626345	9.603626345
9.605479518	9.605479518
9.607330314	9.607330314
9.609178738	9.609178738
9.611024797	9.611024797
9.612868497	9.612868497
9.614709844	9.614709844
9.616548844	9.616548844
9.618385502	9.618385502
9.620219826	9.620219826
9.622051819	9.622051819
9.62388149	9.62388149
9.625708843	9.625708843
9.627533884	9.627533884
9.62935662	9.62935662
9.631177056	9.631177056
9.632995197	9.632995197
9.63481105	9.63481105
9.636624621	9.636624621
9.638435914	9.638435914
9.640244936	9.640244936
9.642051693	9.642051693
9.64385619	9.64385619
9.645658432	9.645658432
9.647458426	9.647458426
9.649256178	9.649256178
9.651051691	9.651051691
9.652844973	9.652844973
9.654636029	9.654636029
9.656424863	9.656424863
9.658211483	9.658211483
9.659995892	9.659995892
9.661778098	9.661778098
9.663558104	9.663558104
9.665335917	9.665335917
9.667111542	9.667111542
9.668884984	9.668884984
9.670656249	9.670656249
9.672425342	9.672425342
9.674192268	9.674192268
9.675957033	9.675957033
9.677719642	9.677719642
9.6794801	9.6794801
9.681238412	9.681238412
9.682994584	9.682994584
9.68474862	9.68474862
9.686500527	9.686500527
9.688250309	9.688250309
9.689997971	9.689997971
9.691743519	9.691743519
9.693486957	9.693486957
9.695228291	9.695228291
9.696967526	9.696967526
9.698704667	9.698704667
9.700439718	9.700439718
9.702172685	9.702172685
9.703903573	9.703903573
9.705632387	9.705632387
9.707359132	9.707359132
9.709083813	9.709083813
9.710806434	9.710806434
9.712527	9.712527
9.714245518	9.714245518
9.71596199	9.71596199
9.717676423	9.717676423
9.719388821	9.719388821
9.721099189	9.721099189
9.722807531	9.722807531
9.724513853	9.724513853
9.726218159	9.726218159
9.727920455	9.727920455
9.729620744	9.729620744
9.731319031	9.731319031
9.733015322	9.733015322
9.73470962	9.73470962
9.736401931	9.736401931
9.73809226	9.73809226
9.73978061	9.73978061
9.741466986	9.741466986
9.743151394	9.743151394
9.744833837	9.744833837
9.746514321	9.746514321
9.74819285	9.74819285
9.749869427	9.749869427
9.751544059	9.751544059
9.753216749	9.753216749
9.754887502	9.754887502
9.756556323	9.756556323
9.758223215	9.758223215
9.759888183	9.759888183
9.761551232	9.761551232
9.763212367	9.763212367
9.764871591	9.764871591
9.766528909	9.766528909
9.768184325	9.768184325
9.769837844	9.769837844
9.77148947	9.77148947
9.773139207	9.773139207
9.77478706	9.77478706
9.776433032	9.776433032
9.77807713	9.77807713
9.779719355	9.779719355
9.781359714	9.781359714
9.782998209	9.782998209
9.784634846	9.784634846
9.786269628	9.786269628
9.787902559	9.787902559
9.789533645	9.789533645
9.791162889	9.791162889
9.792790294	9.792790294
9.794415866	9.794415866
9.796039609	9.796039609
9.797661526	9.797661526
9.799281622	9.799281622
9.8008999	9.8008999
9.802516365	9.802516365
9.804131021	9.804131021
9.805743872	9.805743872
9.807354922	9.807354922
9.808964175	9.808964175
9.810571635	9.810571635
9.812177306	9.812177306
9.813781191	9.813781191
9.815383296	9.815383296
9.816983623	9.816983623
9.818582177	9.818582177
9.820178962	9.820178962
9.821773982	9.821773982
9.82336724	9.82336724
9.824958741	9.824958741
9.826548487	9.826548487
9.828136484	9.828136484
9.829722735	9.829722735
9.831307244	9.831307244
9.832890014	9.832890014
9.83447105	9.83447105
9.836050355	9.836050355
9.837627933	9.837627933
9.839203788	9.839203788
9.840777924	9.840777924
9.842350343	9.842350343
9.843921051	9.843921051
9.845490051	9.845490051
9.847057346	9.847057346
9.84862294	9.84862294
9.850186838	9.850186838
9.851749041	9.851749041
9.853309555	9.853309555
9.854868383	9.854868383
9.856425529	9.856425529
9.857980995	9.857980995
9.859534786	9.859534786
9.861086906	9.861086906
9.862637358	9.862637358
9.864186145	9.864186145
9.865733271	9.865733271
9.86727874	9.86727874
9.868822555	9.868822555
9.87036472	9.87036472
9.871905238	9.871905238
9.873444113	9.873444113
9.874981348	9.874981348
9.876516947	9.876516947
9.878050913	9.878050913
9.87958325	9.87958325
9.881113961	9.881113961
9.882643049	9.882643049
9.884170519	9.884170519
9.885696373	9.885696373
9.887220615	9.887220615
9.888743249	9.888743249
9.890264277	9.890264277
9.891783703	9.891783703
9.893301531	9.893301531
9.894817763	9.894817763
9.896332404	9.896332404
9.897845456	9.897845456
9.899356923	9.899356923
9.900866808	9.900866808
9.902375114	9.902375114
9.903881846	9.903881846
9.905387005	9.905387005
9.906890596	9.906890596
9.908392621	9.908392621
9.909893084	9.909893084
9.911391988	9.911391988
9.912889336	9.912889336
9.914385132	9.914385132
9.915879379	9.915879379
9.917372079	9.917372079
9.918863237	9.918863237
9.920352855	9.920352855
9.921840937	9.921840937
9.923327485	9.923327485
9.924812504	9.924812504
9.926295995	9.926295995
9.927777962	9.927777962
9.929258409	9.929258409
9.930737338	9.930737338
9.932214752	9.932214752
9.933690655	9.933690655
9.93516505	9.93516505
9.936637939	9.936637939
9.938109326	9.938109326
9.939579214	9.939579214
9.941047606	9.941047606
9.942514505	9.942514505
9.943979914	9.943979914
9.945443836	9.945443836
9.946906274	9.946906274
9.948367232	9.948367232
9.949826711	9.949826711
9.951284715	9.951284715
9.952741247	9.952741247
9.95419631	9.95419631
9.955649908	9.955649908
9.957102042	9.957102042
9.958552715	9.958552715
9.960001932	9.960001932
9.961449694	9.961449694
9.962896005	9.962896005
9.964340868	9.964340868
9.965784285	9.965784285

